Learning Implicit Causal World Models from Multi-Agent Demonstrations

In model-based reinforcement learning, world models exist as internal simulators, but their training often conflates statistical correlations with causal mechanisms. This problem is exacerbated in multi-agent systems where physical transitions are intertwined with strategic agent intents, causing world models to fail under distribution shift. We introduce Implicit Causal World Models to recover environmental dynamics from offline demonstrations without requiring pre-defined causal graphs. By incorporating policy variance, we render world models recoverable via the multi-agent system sequential backdoor condition. Evaluations across coordination tasks (Two-Door, Navigation, and Giveway) demonstrate that these models learn increasingly correct representations of the environment dynamics under both full and partial observability, with model accuracy scaling directly with interventional strength.

==> figure_mapping.json <==
{
  "CDG.pdf": "figures/theory/CDG.pdf",
  "SBC.pdf": "figures/theory/SBC.pdf",
  "Variance-Normalized.pdf": "figures/results/Variance-Normalized.pdf",
  "adj1.pdf": "figures/results/discovery/adj1.pdf",
  "adj2.pdf": "figures/results/discovery/adj2.pdf",
  "adj3.pdf": "figures/results/discovery/adj3.pdf",
  "adv_current_multiple_agent.pdf": "figures/results/adv_current_multiple_agent.pdf",
  "adverserial_dataset_env.pdf": "figures/concept/adverserial_dataset_env.pdf",
  "app-highsample-wm-sweep.png": "figures/results/world_model/app-highsample-wm-sweep.pdf",
  "app-mask-ablation.png": "figures/results/world_model/app-mask-ablation.pdf",
  "app-multiagent-lidar-wm.png": "figures/results/world_model/app-multiagent-lidar-wm.pdf",
  "app-nd-giveway.png": "figures/results/neural_density/app-nd-giveway.pdf",
  "app-nd-metrics-cond.png": "figures/results/neural_density/app-nd-metrics-cond.pdf",
  "app-nd-metrics.png": "figures/results/neural_density/app-nd-metrics.pdf",
  "app-nd-nav2a.png": "figures/results/neural_density/app-nd-nav2a.pdf",
  "app-nd-nav3a.png": "figures/results/neural_density/app-nd-nav3a.pdf",
  "app-nd-nav4a.png": "figures/results/neural_density/app-nd-nav4a.pdf",
  "app-nd-navigation.png": "figures/results/neural_density/app-nd-navigation.pdf",
  "app-nd-twodoor.png": "figures/results/neural_density/app-nd-twodoor.pdf",
  "app-normal3-wm-sweep.png": "figures/results/world_model/app-normal3-wm-sweep.pdf",
  "augmented_cause.pdf": "figures/theory/augmented_cause.pdf",
  "ed-give-way.png": "figures/results/neural_density/ed-give-way.pdf",
  "ed-navigation.png": "figures/results/neural_density/ed-navigation.pdf",
  "ed-two-door.png": "figures/results/neural_density/ed-two-door.pdf",
  "env.pdf": "figures/concept/env.pdf",
  "expert_policy.pdf": "figures/theory/expert_policy.pdf",
  "fail_sbc.pdf": "figures/theory/fail_sbc.pdf",
  "grid_error_desnity.pdf": "figures/results/grid_error_desnity.pdf",
  "impact.pdf": "figures/concept/impact.pdf",
  "mas_sbc.pdf": "figures/theory/mas_sbc.pdf",
  "maze_1.png": "figures/concept/maze_1.pdf",
  "method.pdf": "figures/concept/method.pdf",
  "metric_stability.png": "figures/results/metric_stability.pdf",
  "motivation_image1.pdf": "figures/motivation/motivation_image1.pdf",
  "motivation_image2.pdf": "figures/motivation/motivation_image2.pdf",
  "motivation_image3.pdf": "figures/motivation/motivation_image3.pdf",
  "motivation_image4.png": "figures/motivation/motivation_image4.pdf",
  "motivation_image5.pdf": "figures/motivation/motivation_image5.pdf",
  "motivation_image6.png": "figures/motivation/motivation_image6.pdf",
  "motivation_image7/blocking_composite_density_peak.png": "figures/motivation/blocking_composite_density_peak.pdf",
  "motivation_image7/center_composite_density_peak.png": "figures/motivation/center_composite_density_peak.pdf",
  "motivation_image7/corner_composite_density_peak.png": "figures/motivation/corner_composite_density_peak.pdf",
  "motivation_image7/winning_composite_density_peak.png": "figures/motivation/winning_composite_density_peak.pdf",
  "navigation_multi_agent_recovered_graph_metric.png": "figures/results/discovery/navigation_multi_agent_recovered_graph_metric.pdf",
  "navigation_multi_agent_recovered_graph_metric_withlidar.png": "figures/results/discovery/navigation_multi_agent_recovered_graph_metric_withlidar.pdf",
  "recovered_causal_graphs_highsample.png": "figures/results/discovery/recovered_causal_graphs_highsample.pdf",
  "result.pdf": "figures/results/result.pdf",
  "shifted-mirror-gw.png": "figures/results/shifted_env/shifted-mirror-gw.pdf",
  "shifted-mirror-td.png": "figures/results/shifted_env/shifted-mirror-td.pdf",
  "shifted-rotated.png": "figures/results/shifted_env/shifted-rotated.pdf",
  "shifted-stretched.png": "figures/results/shifted_env/shifted-stretched.pdf",
  "shifted_env.pdf": "figures/results/shifted_env/shifted_env.pdf",
  "sneak_peak.pdf": "figures/theory/sneak_peak.pdf",
  "stacked_output.png": "figures/results/discovery/stacked_output.pdf",
  "stacked_output_high_sample_complexity.png": "figures/results/discovery/stacked_output_high_sample_complexity.pdf",
  "struct-align.png": "figures/results/structure/struct-align.pdf",
  "struct-alpha.png": "figures/results/structure/struct-alpha.pdf",
  "struct-main.png": "figures/results/structure/struct-main.pdf",
  "struct-models.png": "figures/results/structure/struct-models.pdf",
  "struct-shift.png": "figures/results/structure/struct-shift.pdf",
  "struct-stretch.png": "figures/results/structure/struct-stretch.pdf",
  "take_away.pdf": "figures/concept/take_away.pdf",
  "tic_tac_toe_optimal_policy.png": "figures/concept/tic_tac_toe_optimal_policy.pdf"
}
